Selective Network Linearization for Efficient Private Inference

Private inference (PI) enables inference directly on cryptographically secure data.While promising to address many privacy issues, it has seen limited use due to extreme runtimes. Unlike plaintext inference, where latency is dominated by FLOPs, in PI non-linear functions (namely ReLU) are the bottleneck. Thus, practical PI demands novel ReLU-aware optimizations. To reduce PI latency we propose a gradient-based algorithm that selectively linearizes ReLUs while maintaining prediction accuracy. We evaluate our algorithm on several standard PI benchmarks. The results demonstrate up to $4.25\%$ more accuracy (iso-ReLU count at 50K) or $2.2\times$ less latency (iso-accuracy at 70\%) than the current state of the art and advance the Pareto frontier across the latency-accuracy space. To complement empirical results, we present a "no free lunch" theorem that sheds light on how and when network linearization is possible while maintaining prediction accuracy. Public code is available at \url{https://github.com/NYU-DICE-Lab/selective_network_linearization}.

==> tikz/alpha_1e-3_relucount.csv <==
1	491520
2	491520
3	102575
4	37313
5	21895
6	15303
7	11649
8	9571
9	8384
10	7556
11	7118
12	6763
13	6451
14	6230
15	6017
16	5884
17	5790
18	5756
19	5641
20	5645
21	5628
22	5584
23	5555
24	5566
25	5525
26	5508
27	5500
28	5493
29	5533
30	5504
31	5498
32	5433
33	5560
34	5473
35	5422
36	5442
37	5456
38	5426
39	5452
40	5420
41	5420
42	5492
43	5438
44	5506
45	5392
46	5449
47	5409
48	5421
49	5401
50	5378
51	5467
52	5391
53	5418
54	5421
55	5430
56	5456
57	5408
58	5460
59	5466
60	5424
61	5472
62	5467
63	5464
64	5436
65	5409
66	5459
67	5442
68	5453
69	5426
70	5461
71	5415
72	5457
73	5454
74	5426
75	5421
76	5441
77	5451
78	5467
79	5457
80	5492
81	5483
82	5443
83	5525
84	5452
85	5468
86	5522
87	5494
88	5447
89	5502
90	5476
91	5447
92	5482
93	5494
94	5473
95	5495
96	5503
97	5497
98	5533
99	5436
100	5471
101	5519
102	5522
103	5535
104	5512
105	5533
106	5481
107	5534
108	5488
109	5485
110	5506
111	5530
112	5528
113	5470
114	5549
115	5523
116	5486
117	5489
118	5538
119	5489
120	5503
121	5488
122	5527
123	5545
124	5544
125	5544
126	5533
127	5514
128	5531
129	5518
130	5557
131	5525
132	5505
133	5522
134	5536
135	5540
136	5583
137	5577
138	5522
139	5571
140	5561
141	5549
142	5564
143	5557
144	5539
145	5510
146	5552
147	5541
148	5540
149	5560
150	5591
151	5578
152	5523
153	5573
154	5578
155	5605
156	5541
157	5557
158	5555
159	5590
160	5548
161	5571
162	5562
163	5579
164	5568
165	5605
166	5591
167	5589
168	5560
169	5564
170	5557
171	5595
172	5626
173	5589
174	5570
175	5555
176	5565
177	5583
178	5588
179	5603
180	5670
181	5548
182	5601
183	5598
184	5633
185	5592
186	5579
187	5589
188	5600
189	5587
190	5581
191	5612
192	5647
193	5595
194	5620
195	5629
196	5638
197	5590
198	5636
199	5579


==> tikz/alpha_1e-3_test_acc.csv <==
1	65.15
2	65.01
3	60.77
4	53.57
5	39.12
6	32.0
7	37.63


==> tikz/alpha_1e-3_test_relu.csv <==
1	491520
2	491520
3	491520
4	491520
5	491487
6	66988
7	34724


==> tikz/alpha_1e-4_relucount.csv <==
1	491520
2	491520
3	427145
4	356361
5	305626
6	267890
7	237142
8	211449
9	190261
10	172948
11	158434
12	146120
13	135367
14	126022
15	117866
16	110675
17	104287
18	98693
19	93673
20	89281
21	85440
22	81677
23	78559
24	75731
25	73260
26	70773
27	68646
28	66968
29	65165
30	63602
31	62193
32	60823
33	59533
34	58405
35	57312
36	56433
37	55320
38	54517
39	53580
40	52827
41	51921
42	51336
43	50562
44	50124
45	49329
46	48841
47	48438
48	47712
49	47262
50	46829
51	46330
52	45831
53	45481
54	45252
55	44737
56	44517
57	43896
58	43455
59	43200
60	42861
61	42588
62	42316
63	41743
64	41720
65	41377
66	40957
67	40783
68	40398
69	40328
70	39963
71	39801
72	39741
73	39330
74	39227
75	39128
76	38725
77	38652
78	38695
79	38308
80	38293
81	37798
82	37859
83	37665
84	37596
85	37524
86	37114
87	37103
88	36954
89	36989
90	36734
91	36647
92	36591
93	36435
94	36343
95	36209
96	36080
97	36147
98	35796
99	35759
100	35441
101	35505
102	35480
103	35292
104	35293
105	35152
106	35046
107	35050
108	34931
109	34893
110	34783
111	34533
112	34436
113	34521
114	34458
115	34130
116	34239
117	34259
118	34040
119	33827
120	33872
121	33826
122	33832
123	33680
124	33608
125	33480
126	33403
127	33321
128	33310
129	33299
130	33225
131	32992
132	33063
133	32957
134	32711
135	32853
136	32804
137	32916
138	32489
139	32432
140	32456
141	32371
142	32564
143	32303
144	32208
145	32107
146	32105
147	31979
148	31894
149	31911
150	31967
151	31790
152	31815
153	31736
154	31730
155	31638
156	31501
157	31460
158	31373
159	31359
160	31325
161	31208
162	31251
163	31236
164	31153
165	31046
166	31099
167	31012
168	30917
169	30904
170	30788
171	30745
172	30609
173	30531
174	30837
175	30567
176	30467
177	30593
178	30443
179	30553
180	30372
181	30167
182	30372
183	30107
184	30174
185	30196
186	30082
187	30095
188	30094
189	29992
190	30015
191	30008
192	29885
193	29973
194	29903
195	29812
196	29810
197	29735
198	29677
199	29604


==> tikz/alpha_1e-4_test_acc.csv <==
1	67.62
2	71.34
3	69.79
4	70.78
5	71.28
6	69.67
7	70.62
8	70.07
9	69.75
10	70.24
11	69.12
12	69.97
13	68.95
14	68.62
15	68.49
16	69.92
17	68.3
18	69.45
19	69.14
20	69.72
21	70.05
22	70.09
23	69.35
24	68.35
25	69.62
26	69.33
27	69.5
28	68.96
29	68.04
30	69.09
31	68.99
32	69.07
33	69.5
34	68.24
35	69.34
36	68.79
37	69.07
38	69.72
39	68.64
40	69.06
41	69.37
42	69.4
43	69.02
44	69.13
45	69.59
46	68.56
47	68.68
48	68.03
49	68.33
50	68.88
51	69.81
52	69.84
53	66.42
54	68.62
55	69.52
56	68.48
57	67.58


==> tikz/alpha_1e-4_test_relu.csv <==
1	491520
2	491520
3	491520
4	491520
5	491520
6	381083
7	324156
8	285267
9	255721
10	231469
11	211159
12	193531
13	178906
14	166495
15	155831
16	146442
17	138144
18	130701
19	123898
20	117757
21	112324
22	107454
23	102880
24	98652
25	94856
26	91276
27	88051
28	85144
29	82369
30	79747
31	77376
32	75205
33	73080
34	71316
35	69562
36	68019
37	66583
38	65192
39	63823
40	62683
41	61550
42	60441
43	59360
44	58196
45	57446
46	56573
47	55697
48	54988
49	54315
50	53595
51	53078
52	52318
53	51760
54	51281
55	50768
56	50204
57	49714


==> tikz/alpha_1e-5_relucount.csv <==
1	491520
2	491520
3	484450
4	478699
5	472992
6	466912
7	460953
8	454722
9	448202
10	440996
11	433517
12	425359
13	416808
14	408080
15	399179
16	390480
17	381381
18	372260
19	363053
20	353737
21	344647
22	335652
23	326902
24	318905
25	311204
26	304229
27	297517
28	291216
29	285078
30	279531
31	273857
32	268164
33	262968
34	257305
35	252459
36	247071
37	242535
38	238015
39	234012
40	229804
41	225981
42	221903
43	218535
44	215013
45	211785
46	208427
47	205525
48	202440
49	199771
50	196495
51	194109
52	191071
53	188560
54	186238
55	184125
56	181963
57	179534
58	177625
59	175840
60	174022
61	171624
62	169642
63	168635
64	165930
65	164715
66	162948
67	161691
68	159572
69	158583
70	156535
71	155508
72	154223
73	152410
74	151066
75	150060
76	148526
77	147026
78	146636
79	144760
80	143550
81	142473
82	141141
83	139872
84	138804
85	138002
86	136812
87	135570
88	134787
89	133603
90	132216
91	131349
92	131125
93	129797
94	128792
95	128261
96	126887
97	126311
98	125323
99	124574
100	124536
101	123523
102	122136
103	121636
104	120274
105	120451
106	119765
107	118839
108	118177
109	117007
110	116111
111	116363
112	115341
113	115369
114	113607
115	113710
116	113205
117	112554
118	111804
119	111392
120	109994
121	110053
122	109400
123	109615
124	108611
125	108055
126	107205
127	106896
128	107206
129	106663
130	105744
131	105219
132	104990
133	104707
134	103965
135	103699
136	103478
137	103664
138	102930
139	102489
140	101768
141	101246
142	101256
143	101365
144	100290
145	99353
146	99652
147	99421
148	99116
149	98368
150	98560
151	98195
152	97750
153	97614
154	96610
155	96593
156	96244
157	96881
158	96257
159	95832
160	95481
161	94893
162	94355
163	94483
164	93653
165	94697
166	93824
167	92928
168	93668
169	92884
170	93187
171	92232
172	92195
173	92005
174	91602
175	90962
176	91336
177	91330
178	90479
179	90149
180	89947
181	89598
182	90209
183	89660
184	89502
185	89797
186	89430
187	89496
188	88754
189	88053
190	88633
191	87893
192	87932
193	87674
194	87287
195	87866
196	87768
197	87473
198	86970
199	87310


==> tikz/alpha_1e-5_test_acc.csv <==
1	65.98
2	70.04
3	71.51
4	70.99
5	73.2
6	72.28
7	73.96
8	73.07
9	73.93
10	73.98
11	74.59
12	74.56
13	74.34
14	74.69
15	74.77
16	74.42
17	74.37
18	74.23
19	74.71
20	75.05
21	74.94
22	74.32
23	74.0
24	74.55
25	74.94
26	74.9
27	74.09
28	74.33
29	75.12
30	74.43
31	75.01
32	75.04
33	74.8
34	73.86
35	74.37
36	74.62
37	74.25
38	74.59
39	75.09
40	74.61
41	74.39
42	74.46
43	74.89
44	74.99
45	74.8
46	74.34
47	74.73
48	74.39
49	74.76
50	74.99
51	74.64
52	74.9
53	75.25
54	75.31
55	74.98
56	74.53
57	75.13
58	75.41
59	75.29
60	74.39
61	74.65
62	75.19
63	74.34
64	74.78
65	75.14
66	75.08
67	74.61
68	75.06
69	74.86
70	74.38
71	75.24
72	75.15
73	74.68
74	75.0
75	75.42
76	74.88
77	75.01
78	75.1
79	75.05
80	75.34
81	74.6
82	74.57
83	75.0
84	74.91
85	74.69
86	74.71
87	74.48
88	74.86
89	74.77
90	75.08
91	74.24
92	75.17
93	73.95
94	74.64
95	74.0
96	75.36
97	74.96
98	74.73
99	74.88
100	74.55
101	75.13
102	74.92
103	74.93
104	74.85
105	74.92
106	75.13
107	74.77
108	74.67
109	74.76
110	75.0
111	75.46
112	74.78
113	75.03
114	75.05
115	75.18
116	74.85
117	74.79
118	74.88
119	75.29
120	75.1
121	74.54
122	74.37
123	75.16
124	74.93
125	74.58
126	74.25
127	75.21
128	74.58
129	74.28
130	74.74
131	74.83
132	74.95
133	74.96
134	74.75
135	75.33
136	74.95
137	74.9
138	74.81
139	75.33
140	75.43
141	74.5
142	74.61
143	74.82
144	74.91
145	75.06
146	74.94
147	74.96
148	75.02
149	74.81
150	74.66
151	74.57
152	74.79
153	74.54
154	74.56
155	74.48
156	74.6
157	74.9
158	74.82
159	74.87
160	74.64
161	74.49
162	74.62
163	74.56
164	75.29
165	74.47
166	73.94
167	75.18
168	75.01
169	74.93
170	75.21
171	74.82
172	74.38
173	74.52
174	74.49
175	74.37
176	74.38
177	74.86
178	74.92
179	74.61
180	75.04
181	74.77
182	74.8
183	74.65
184	75.03
185	75.1
186	75.53
187	74.5
188	74.6
189	75.19
190	74.75
191	74.59
192	74.6
193	74.85
194	74.8
195	73.76
196	74.27
197	74.64
198	75.21
199	74.74
200	74.98
201	74.34
202	74.26
203	74.93
204	74.73
205	74.5
206	74.51
207	74.77
208	74.38
209	74.78
210	74.48
211	74.37
212	74.43
213	74.49
214	74.51
215	74.66
216	74.69
217	74.7
218	74.72
219	74.55
220	74.6
221	74.49
222	74.52
223	74.67
224	74.87
225	74.7
226	74.52
227	74.52
228	74.57
229	74.54
230	74.61
231	74.54
232	74.24
233	74.86
234	74.68
235	73.89
236	73.05
237	74.42
238	74.39
239	74.69
240	74.22
241	74.1
242	74.66
243	74.2
244	74.28
245	74.23
246	74.8
247	74.51
248	74.3
249	74.64
250	74.28
251	73.75
252	74.37
253	74.7
254	74.11
255	74.09
256	74.28
257	73.8
258	74.69
259	74.52
260	73.7
261	74.48
262	73.67
263	74.54
264	74.11
265	74.21
266	74.41
267	74.24
268	73.37
269	73.71
270	73.98
271	74.15
272	73.71
273	73.25
274	74.18
275	74.43
276	74.12
277	74.57
278	74.48
279	73.64
280	74.5
281	72.97
282	74.51
283	73.96
284	74.43
285	74.4
286	74.58
287	73.79
288	74.12
289	74.35
290	73.96
291	74.34
292	73.85
293	74.02
294	70.99
295	74.13
296	74.12
297	73.43
298	74.15
299	72.9
300	73.42
301	73.9
302	73.93
303	73.74
304	74.07
305	73.26
306	74.08
307	73.84
308	74.37
309	73.68
310	73.05
311	73.02
312	73.58
313	73.03
314	73.29
315	73.7
316	73.19
317	73.07
318	73.91
319	72.93
320	73.37
321	73.45
322	73.69
323	74.14
324	73.9
325	72.58
326	72.68
327	73.16
328	73.38
329	73.37
330	73.76
331	72.85
332	73.35
333	72.11
334	72.66
335	72.67
336	73.02
337	72.89
338	73.0
339	73.57
340	73.32
341	72.69
342	73.38
343	72.94
344	73.34
345	72.48
346	72.47
347	72.74
348	73.05
349	72.66
350	73.36
351	72.89
352	72.58
353	72.26
354	72.38
355	72.77
356	72.67
357	72.29
358	72.31
359	72.41
360	73.52
361	72.93
362	72.77
363	70.91
364	73.19
365	73.05
366	72.55
367	71.36
368	71.56
369	72.16
370	71.14
371	72.66
372	71.82
373	72.43
374	71.51
375	71.29
376	71.96
377	71.76


==> tikz/alpha_1e-5_test_relu.csv <==
1	491520
2	491520
3	491520
4	491520
5	491520
6	480847
7	475222
8	469540
9	463982
10	458354
11	452544
12	446981
13	440979
14	434446
15	427927
16	421166
17	414268
18	407596
19	400669
20	393572
21	386481
22	379347
23	371790
24	364525
25	357151
26	349843
27	342702
28	335706
29	328971
30	322392
31	316073
32	310033
33	304153
34	298474
35	292962
36	287710
37	282626
38	277875
39	272975
40	268162
41	263617
42	259239
43	255059
44	251121
45	246908
46	243150
47	239223
48	235526
49	232091
50	228624
51	225193
52	221964
53	218920
54	215824
55	212872
56	210056
57	207390
58	204514
59	201902
60	199572
61	197363
62	194756
63	192698
64	190339
65	188233
66	186332
67	184363
68	182418
69	180706
70	179034
71	177438
72	175829
73	174158
74	172642
75	171114
76	169753
77	168148
78	166922
79	165426
80	164127
81	162723
82	161527
83	160370
84	159021
85	157656
86	156247
87	155137
88	153611
89	152612
90	151453
91	150650
92	149135
93	147828
94	147071
95	146296
96	145133
97	144054
98	142867
99	142133
100	140988
101	140339
102	139333
103	138167
104	137652
105	136518
106	135396
107	134543
108	134094
109	133189
110	132026
111	131448
112	130685
113	129916
114	128884
115	128331
116	127269
117	126496
118	126020
119	125122
120	124866
121	123824
122	123431
123	122037
124	121682
125	120783
126	120310
127	119681
128	119402
129	118115
130	117552
131	116960
132	116575
133	115934
134	115235
135	114293
136	114085
137	113525
138	112912
139	112196
140	111517
141	111185
142	110286
143	109771
144	109329
145	108874
146	108696
147	107606
148	107463
149	107092
150	106495
151	106268
152	105862
153	105355
154	105144
155	104673
156	104169
157	103760
158	103462
159	103179
160	102805
161	102400
162	101830
163	101552
164	100838
165	100737
166	100699
167	100228
168	99907
169	99749
170	99459
171	98853
172	98774
173	98387
174	98097
175	97896
176	97398
177	97130
178	96476
179	96487
180	95514
181	95471
182	94918
183	94572
184	94033
185	93976
186	93501
187	93538
188	92487
189	92019
190	91730
191	91148
192	90982
193	90734
194	90523
195	90064
196	89939
197	89350
198	89256
199	89083
200	88602
201	88560
202	88262
203	87888
204	87482
205	87244
206	86991
207	86870
208	86768
209	86534
210	86241
211	85927
212	85922
213	85526
214	85365
215	85295
216	84632
217	84619
218	84438
219	84124
220	84084
221	83415
222	83424
223	82661
224	82239
225	82110
226	81676
227	81691
228	80987
229	80502
230	80486
231	80093
232	79745
233	79621
234	79369
235	79185
236	78755
237	78409
238	78286
239	78396
240	77411
241	77337
242	76997
243	76806
244	76745
245	76467
246	75934
247	76079
248	75283
249	74977
250	74839
251	74542
252	74218
253	74217
254	73982
255	73667
256	73608
257	73513
258	73441
259	73309
260	73053
261	72911
262	72768
263	72599
264	72370
265	72321
266	72056
267	71940
268	71799
269	71754
270	71636
271	71464
272	71296
273	71295
274	71027
275	70892
276	70833
277	70685
278	70668
279	70475
280	70304
281	70147
282	69978
283	69970
284	69839
285	69739
286	69818
287	68907
288	68598
289	68771
290	67912
291	67613
292	67293
293	67135
294	66984
295	67108
296	66337
297	66171
298	65951
299	65803
300	65512
301	65832
302	64919
303	64605
304	64552
305	64526
306	64263
307	63954
308	63945
309	63666
310	63640
311	63614
312	63610
313	63288
314	62934
315	62951
316	62407
317	62196
318	62097
319	61845
320	61653
321	61467
322	61493
323	60663
324	60241
325	60300
326	59774
327	59544
328	59280
329	59068
330	59238
331	58698
332	58178
333	58098
334	57856
335	57608
336	57559
337	57409
338	57166
339	57221
340	56521
341	56466
342	56142
343	56178
344	55314
345	55262
346	55157
347	54947
348	54844
349	54696
350	54552
351	54496
352	54387
353	54195
354	54045
355	53950
356	53890
357	53702
358	53537
359	53663
360	52957
361	52794
362	52556
363	52536
364	52580
365	51965
366	51604
367	51617
368	51268
369	50810
370	50701
371	50618
372	50593
373	50375
374	50290
375	50176
376	50076
377	49955


==> tikz/alpha_3e-5_relucount.csv <==
1	491520
2	491520
3	474208
4	453369
5	434961
6	416555
7	398073
8	379046
9	359924
10	340844
11	323008
12	306711
13	291974
14	278379
15	265753
16	254023
17	243214
18	233061
19	223491
20	214672
21	206702
22	199038
23	192066
24	185661
25	179952
26	174362
27	168865
28	163967
29	159435
30	155203
31	151080
32	146923
33	143562
34	139977
35	136688
36	133772
37	130946
38	128060
39	124737
40	122313
41	120001
42	117365
43	114999
44	112602
45	110537
46	108600
47	106552
48	104256
49	102584
50	100975
51	99189
52	97955
53	96112
54	94964
55	93246
56	91831
57	90819
58	89868
59	88666
60	87584
61	86631
62	85384
63	84945
64	84261
65	83122
66	81927
67	81300
68	80572
69	79824
70	79174
71	77820
72	77462
73	76963
74	76361
75	76001
76	75184
77	74590
78	74226
79	74184
80	72835
81	72505
82	71873
83	71445
84	71211
85	70873
86	70273
87	70038
88	69232
89	68800
90	68539
91	68204
92	67611
93	67270
94	67525
95	66589
96	66439
97	66149
98	65187
99	65172
100	65146
101	64985
102	64706
103	64176
104	63594
105	63437
106	63246
107	62990
108	63138
109	62352
110	62061
111	61760
112	61743
113	61570
114	61404
115	61088
116	60684
117	61011
118	60366
119	60699
120	60433
121	59947
122	59912
123	59356
124	59425
125	58881
126	59046
127	58798
128	58728
129	58380
130	58633
131	58296
132	58016
133	58103
134	58145
135	57352
136	57155
137	57367
138	57100
139	57364
140	57144
141	56627
142	56609
143	56399
144	56389
145	56277
146	56103
147	55939
148	56084
149	55932
150	55978
151	55612
152	55217
153	55624
154	55347
155	55038
156	55388
157	55073
158	54663
159	54273
160	54362
161	54323
162	54379
163	54208
164	53939
165	54027
166	54103
167	53812
168	53958
169	53519
170	53429
171	53324
172	53223
173	53624
174	53066
175	53038
176	53205
177	52933
178	52896
179	52834
180	52759
181	52692
182	52442
183	52631
184	52504
185	52362
186	52038
187	52011
188	51915
189	51972
190	52091
191	51581
192	51700
193	51850
194	51433
195	51506
196	51503
197	51331
198	51190
199	51553


==> tikz/alpha_5e-4_relucount.csv <==
1	491520
2	491520
3	215700
4	112672
5	74638
6	55238
7	44625
8	38137
9	33670
10	30176
11	27266
12	24907
13	23000
14	21487
15	20105
16	19091
17	18183
18	17390
19	16772
20	16362
21	15788
22	15354
23	14893
24	14623
25	14363
26	14095
27	13978
28	13746
29	13581
30	13422
31	13261
32	13128
33	12980
34	12959
35	12883
36	12782
37	12650
38	12540
39	12473
40	12451
41	12336
42	12353
43	12311
44	12193
45	12098
46	12097
47	12060
48	12056
49	11977
50	11926
51	11970
52	11863
53	11826
54	11813
55	11805
56	11700
57	11652
58	11672
59	11638
60	11627
61	11532
62	11506
63	11481
64	11531
65	11456
66	11432
67	11341
68	11342
69	11348
70	11307
71	11319
72	11300
73	11296
74	11258
75	11204
76	11209
77	11219
78	11184
79	11170
80	11223
81	11119
82	11127
83	11100
84	11108
85	11059
86	11016
87	11029
88	11119
89	11025
90	11031
91	10961
92	10951
93	10948
94	10830
95	10852
96	10859
97	10797
98	10838
99	10881
100	10823
101	10828
102	10877
103	10840
104	10753
105	10773
106	10759
107	10668
108	10699
109	10622
110	10690
111	10654
112	10668
113	10661
114	10694
115	10644
116	10585
117	10580
118	10654
119	10581
120	10621
121	10618
122	10694
123	10539
124	10563
125	10568
126	10521
127	10557
128	10517
129	10533
130	10587
131	10597
132	10538
133	10491
134	10547
135	10411
136	10524
137	10424
138	10434
139	10454
140	10456
141	10427
142	10437
143	10417
144	10390
145	10513
146	10399
147	10430
148	10415
149	10374
150	10386
151	10475
152	10395
153	10383
154	10392
155	10483
156	10434
157	10378
158	10439
159	10330
160	10399
161	10326
162	10362
163	10415
164	10309
165	10325
166	10455
167	10385
168	10344
169	10313
170	10415
171	10317
172	10379
173	10339
174	10372
175	10347
176	10301
177	10300
178	10409
179	10371
180	10315
181	10294
182	10299
183	10254
184	10322
185	10263
186	10286
187	10352
188	10263
189	10340
190	10326
191	10300
192	10331
193	10329
194	10306
195	10306
196	10269
197	10267
198	10272
199	10265


==> tikz/alpha_5e-4_test_acc.csv <==
1	66.43
2	65.8
3	63.71
4	58.56
5	57.48
6	55.73
7	52.43
8	56.46
9	50.18
10	52.94
11	54.82


==> tikz/alpha_5e-4_test_relu.csv <==
1	491520
2	491520
3	491520
4	491520
5	491520
6	155364
7	101082
8	75244
9	60133
10	50653
11	44243


==> tikz/alpha_5e-5_relucount.csv <==
1	491520
2	491520
3	460980
4	423787
5	393077
6	363923
7	336303
8	311548
9	289989
10	271041
11	253729
12	237847
13	222673
14	209393
15	197434
16	186944
17	177817
18	169570
19	162142
20	155060
21	148675
22	142616
23	137292
24	131921
25	126851
26	122336
27	118242
28	114354
29	110832
30	107437
31	104416
32	101532
33	98712
34	96013
35	93714
36	91529
37	89411
38	87406
39	85637
40	83926
41	82400
42	80809
43	79565
44	78287
45	77060
46	75471
47	74901
48	73950
49	72957
50	71727
51	70704
52	69795
53	69096
54	68317
55	67511
56	66624
57	66047
58	65034
59	64687
60	64085
61	63470
62	62884
63	62204
64	61710
65	61002
66	60512
67	60077
68	59613
69	59257
70	58908
71	58234
72	58064
73	57490
74	57057
75	56800
76	56230
77	56102
78	55671
79	55183
80	54954
81	54645
82	54428
83	54038
84	53850
85	53513
86	53280
87	52989
88	52860
89	52515
90	52152
91	51874
92	51745
93	51575
94	51376
95	51181
96	50749
97	50595
98	50279
99	50283
100	50148
101	49710
102	49690
103	49275
104	48998
105	48918
106	48736
107	48533
108	48433
109	48275
110	48154
111	48141
112	47771
113	47798
114	47520
115	47305
116	47037
117	46926
118	47029
119	47157
120	46810
121	46652
122	46304
123	46338
124	46312
125	46190
126	45845
127	45984
128	45839
129	45473
130	45454
131	45656
132	45309
133	45140
134	45292
135	44910
136	44910
137	45122
138	44807
139	44554
140	44658
141	44670
142	44456
143	44519
144	44422
145	44301
146	44406
147	44096
148	44160
149	43854
150	43995
151	43827
152	43709
153	43495
154	43499
155	43737
156	43326
157	43286
158	43237
159	43179
160	43345
161	43235
162	42944
163	42891
164	43011
165	42886
166	43011
167	42616
168	42645
169	42795
170	42451
171	42279
172	42200
173	42410
174	42279
175	42194
176	42356
177	41886
178	42169
179	41943
180	41825
181	41763
182	42031
183	41682
184	41848
185	41648
186	41364
187	41413
188	41279
189	41333
190	41220
191	41260
192	41282
193	41385
194	41164
195	40982
196	41184
197	41032
198	40810
199	40872


==> tikz/lr_1e-1_test_acc.csv <==
1	8.93
2	15.85
3	15.11
4	21.43
5	22.36
6	21.15
7	23.18
8	25.75
9	27.09
10	31.36
11	29.93
12	27.92
13	32.81
14	32.42
15	34.48
16	35.66
17	35.56
18	34.19
19	36.51
20	38.0
21	35.08
22	39.05
23	39.89
24	39.05
25	40.76
26	38.71
27	40.25
28	41.88
29	40.93
30	40.98
31	42.49
32	40.92
33	41.02
34	42.47
35	40.86
36	39.78
37	42.09
38	38.48
39	38.63
40	42.76
41	40.68
42	41.31
43	42.27
44	39.6
45	42.94
46	41.46
47	40.72
48	42.33
49	44.86
50	42.22
51	41.88
52	41.44
53	44.3
54	41.26
55	43.87
56	41.06
57	39.41
58	42.38
59	41.17
60	40.89
61	39.89
62	38.56
63	0.9
64	0.99
65	1.01
66	1.11
67	1.0
68	0.88
69	0.98
70	1.12
71	1.03
72	0.93
73	0.85
74	1.03
75	1.0
76	0.98
77	1.0
78	1.0
79	1.0
80	0.99
81	1.0
82	1.0
83	1.0
84	1.0
85	1.0
86	1.77
87	1.17
88	1.13
89	1.0
90	1.0
91	1.0
92	0.99
93	1.41
94	1.12
95	1.3
96	1.0
97	1.3
98	1.51
99	1.35
100	0.99
101	1.0
102	2.07
103	1.73
104	1.03
105	1.57
106	1.19
107	1.89
108	1.0
109	2.32
110	1.58
111	1.83
112	0.99
113	1.21
114	1.29
115	1.29
116	1.5
117	1.0
118	1.0
119	1.04
120	1.97
121	1.48
122	1.01
123	1.09
124	1.0
125	1.02
126	1.45
127	2.08
128	1.0
129	2.54
130	1.02
131	2.27
132	1.42
133	1.19
134	2.64
135	1.0
136	1.09
137	1.52
138	1.25
139	3.01
140	2.18
141	2.59
142	2.62
143	3.15
144	1.34
145	1.63
146	2.77
147	2.86
148	5.04
149	3.61
150	3.22
151	6.77
152	6.04
153	6.45
154	4.56
155	7.05
156	6.34
157	9.46
158	9.64
159	7.88
160	6.91
161	9.53
162	10.4
163	10.4
164	8.4
165	8.1
166	8.91
167	10.2
168	8.18
169	9.43
170	11.02
171	9.16
172	10.19
173	9.5
174	12.11
175	10.96
176	11.28
177	11.35
178	11.53
179	10.46
180	11.76
181	12.53
182	13.08
183	11.64
184	12.14
185	8.14
186	6.23
187	1.0
188	1.66
189	2.3
190	2.04
191	1.49
192	3.13
193	1.49
194	1.12
195	1.0
196	1.95
197	3.17


==> tikz/lr_1e-1_test_relu.csv <==
1	172255
2	164665
3	167374
4	163249
5	164128
6	170256
7	173666
8	172385
9	176177
10	181782
11	179375
12	181254
13	181316
14	183746
15	181741
16	183483
17	181170
18	181354
19	181348
20	179973
21	180256
22	178868
23	179960
24	179741
25	178013
26	177398
27	176226
28	176151
29	174347
30	173265
31	172489
32	170826
33	170595
34	167878
35	167437
36	167119
37	165202
38	165147
39	163036
40	158718
41	154902
42	151743
43	149008
44	146602
45	145906
46	144533
47	143579
48	142826
49	142319
50	142317
51	141181
52	140626
53	141121
54	146648
55	150458
56	152899
57	155246
58	155455
59	156367
60	156459
61	155431
62	155776
63	160534
64	125020
65	119324
66	116460
67	111594
68	115963
69	113316
70	118743
71	122667
72	125504
73	128222
74	131387
75	141088
76	138558
77	137392
78	135710
79	136083
80	137973
81	137729
82	137283
83	137594
84	143641
85	137591
86	137576
87	138794
88	138246
89	156091
90	143580
91	141150
92	141839
93	138979
94	139053
95	141188
96	145605
97	141426
98	146188
99	139540
100	142850
101	141825
102	140117
103	144466
104	142579
105	139859
106	142727
107	141729
108	142306
109	140218
110	142779
111	140931
112	144875
113	142017
114	141742
115	144554
116	142945
117	141588
118	142148
119	141383
120	141969
121	142027
122	141703
123	139320
124	139992
125	138978
126	138298
127	137224
128	137172
129	137389
130	136627
131	136600
132	136448
133	135936
134	136323
135	136308
136	135579
137	136412
138	136330
139	136748
140	136497
141	136606
142	137152
143	136849
144	137346
145	137433
146	137962
147	137832
148	138301
149	138379
150	138847
151	138416
152	139162
153	139379
154	138891
155	140604
156	140237
157	140782
158	140513
159	140941
160	141302
161	141790
162	141845
163	142030
164	141738
165	142147
166	142170
167	142628
168	142478
169	143340
170	143481
171	143222
172	144251
173	144600
174	144238
175	144760
176	144619
177	145464
178	145342
179	146059
180	145957
181	146074
182	145562
183	146395
184	147503
185	147046
186	147304
187	148305
188	147463
189	146754
190	146954
191	147458
192	147375
193	147001
194	147281
195	148029
196	148424
197	148623


==> tikz/lr_1e-2_test_acc.csv <==
1	10.97
2	22.74
3	30.3
4	38.86
5	44.24
6	46.64
7	47.28
8	51.2
9	51.03
10	53.49
11	53.65
12	55.99
13	56.54
14	57.49
15	58.05
16	58.7
17	59.24
18	58.95
19	59.59
20	60.12
21	59.0
22	60.74
23	60.58
24	62.32


==> tikz/lr_1e-2_test_relu.csv <==
1	318761
2	209438
3	168716
4	142511
5	132180
6	126844
7	122912
8	118735
9	117523
10	114433
11	113462
12	112404
13	110131
14	110752
15	108885
16	106812
17	105916
18	105885
19	104073
20	103850
21	102831
22	102087
23	100962
24	101890


==> tikz/lr_1e-3_test_acc.csv <==
1	66.96
2	69.52
3	69.86
4	71.54
5	72.41
6	73.52
7	73.5
8	73.5
9	73.85
10	74.32
11	73.51
12	73.57
13	74.16
14	73.8
15	74.36
16	73.62
17	74.53
18	73.93
19	74.09
20	74.98
21	74.26
22	74.62
23	75.1
24	74.75
25	74.51
26	75.12
27	75.17
28	74.91
29	74.83
30	74.68
31	74.71
32	75.21
33	74.29
34	74.52
35	74.9
36	74.04
37	75.13
38	74.75
39	74.61
40	74.6
41	74.97
42	75.25
43	74.26
44	74.71
45	74.83
46	74.84
47	74.4
48	75.02
49	75.07
50	74.68
51	74.95
52	75.5
53	75.48
54	75.27
55	75.46
56	75.22
57	74.97
58	74.93
59	75.87
60	74.91
61	75.3
62	74.8
63	74.88
64	75.2
65	75.41
66	75.45
67	75.26
68	75.26
69	74.61
70	75.12
71	75.2
72	75.32
73	75.16
74	74.5
75	75.34
76	75.51
77	74.88
78	74.71
79	75.16
80	74.68
81	74.85
82	74.76
83	74.69
84	75.22
85	75.31
86	74.83
87	75.08
88	75.33
89	75.13
90	74.88
91	75.08
92	74.48
93	75.05
94	74.62
95	75.25
96	74.81
97	75.03
98	74.8
99	74.44
100	75.12
101	75.28
102	74.85
103	74.92
104	74.86
105	74.27
106	74.84
107	74.98
108	74.87
109	74.88
110	75.13
111	74.81
112	74.58
113	75.2
114	75.28
115	74.89
116	74.72
117	75.31
118	74.83
119	75.13
120	74.9
121	75.01
122	74.76
123	75.65
124	74.02
125	75.02
126	75.45
127	74.33
128	75.17
129	74.92
130	74.96
131	74.55
132	74.82
133	74.79
134	74.76
135	75.23
136	74.96
137	74.48
138	75.02
139	74.93
140	75.06
141	75.05
142	75.13
143	75.15
144	74.94
145	74.63
146	75.09
147	75.04
148	75.46
149	74.91
150	75.24
151	75.53
152	74.75
153	74.66
154	75.13
155	74.33
156	74.97
157	75.01
158	74.88
159	75.33
160	74.6
161	74.92
162	74.9
163	75.29
164	75.04


==> tikz/lr_1e-3_test_relu.csv <==
1	491520
2	491520
3	491520
4	491520
5	491520
6	480432
7	474864
8	469594
9	463920
10	458216
11	452568
12	446557
13	440204
14	433566
15	426928
16	420059
17	413327
18	406654
19	399802
20	392953
21	386118
22	378956
23	371990
24	365057
25	357902
26	350736
27	343481
28	336529
29	329555
30	322951
31	316607
32	310548
33	304575
34	299052
35	293596
36	288390
37	283190
38	278208
39	273441
40	268809
41	264353
42	259853
43	255705
44	251620
45	247627
46	243740
47	239901
48	236254
49	232754
50	229255
51	226033
52	222783
53	219752
54	216778
55	213841
56	210926
57	208313
58	205623
59	203125
60	200699
61	198161
62	195809
63	193515
64	191349
65	189417
66	187413
67	185533
68	183487
69	181453
70	179686
71	178169
72	176455
73	174599
74	173204
75	171885
76	170328
77	168549
78	167222
79	165663
80	164357
81	163249
82	161623
83	160327
84	159052
85	158197
86	156781
87	155264
88	154135
89	153073
90	151667
91	150656
92	149804
93	148615
94	147372
95	146543
96	145223
97	144289
98	143405
99	142503
100	141258
101	140329
102	139264
103	138074
104	137635
105	136965
106	135764
107	134908
108	133904
109	133356
110	132321
111	131722
112	130492
113	129904
114	129173
115	128199
116	127811
117	126959
118	125990
119	125338
120	124671
121	124019
122	123593
123	123011
124	122265
125	121417
126	120788
127	120184
128	119190
129	118498
130	118406
131	117386
132	116818
133	116523
134	115921
135	115170
136	114485
137	113995
138	113562
139	113052
140	112324
141	111607
142	111434
143	110953
144	110482
145	110080
146	109826
147	109130
148	108459
149	107884
150	107405
151	107477
152	106113
153	105480
154	104949
155	104343
156	103898
157	103529
158	102869
159	102610
160	101873
161	101530
162	101118
163	101059
164	100365


==> tikz/lr_1e-4_test_acc.csv <==
1	76.32
2	76.22
3	76.53
4	76.3
5	76.49
6	76.38
7	76.45
8	76.08
9	76.48
10	76.62
11	76.6
12	76.9
13	76.61
14	76.63
15	76.98
16	76.45
17	76.79
18	76.93
19	76.53
20	76.87
21	76.8
22	76.53
23	76.76
24	76.44
25	76.85
26	76.8
27	76.89
28	76.89
29	76.99
30	76.78
31	77.03
32	76.9
33	76.76
34	76.48
35	76.55
36	76.3
37	76.52
38	76.79
39	76.62
40	76.3
41	76.33
42	76.02
43	76.07
44	75.81
45	75.72
46	75.96
47	75.49
48	75.66
49	75.45
50	75.38
51	75.24
52	75.81
53	75.27
54	74.52
55	75.09
56	75.12
57	75.34
58	74.92
59	74.79
60	74.63
61	74.86
62	74.41
63	73.98
64	73.88
65	74.36
66	73.79
67	73.72
68	73.89
69	73.38
70	73.47
71	73.64
72	73.67
73	73.64
74	73.76
75	73.23
76	72.92
77	72.62
78	72.97
79	72.83
80	73.68
81	72.11
82	73.28
83	72.78
84	73.11
85	72.97
86	72.34
87	72.67
88	72.33
89	72.61
90	72.6
91	72.72
92	72.54
93	72.21
94	72.49
95	72.38
96	71.73
97	72.84
98	72.06
99	72.47
100	72.3
101	72.02
102	72.45
103	71.85
104	71.55
105	72.02
106	71.77
107	71.32
108	71.3
109	72.12
110	71.9
111	71.55


==> tikz/lr_1e-4_test_relu.csv <==
1	491520
2	491520
3	491520
4	491520
5	491520
6	491520
7	491520
8	491520
9	491520
10	491520
11	491520
12	491520
13	491520
14	491520
15	491520
16	491520
17	491520
18	491520
19	491520
20	491520
21	491520
22	491520
23	491520
24	491520
25	491520
26	491520
27	491520
28	491520
29	491520
30	491520
31	491520
32	491520
33	491520
34	491520
35	491520
36	491520
37	491520
38	491520
39	489088
40	468718
41	456753
42	446642
43	436958
44	427335
45	417397
46	407742
47	398045
48	388346
49	378121
50	367761
51	357310
52	346970
53	336762
54	326496
55	316407
56	306435
57	296749
58	287158
59	277935
60	268873
61	260141
62	251670
63	243811
64	236151
65	228961
66	221875
67	215256
68	208986
69	203133
70	197460
71	192089
72	187165
73	182609
74	178220
75	174085
76	170278
77	166568
78	163040
79	159811
80	156736
81	153619
82	150679
83	147832
84	145155
85	142537
86	140073
87	137677
88	135473
89	133327
90	131191
91	129089
92	127131
93	125205
94	123415
95	121676
96	120016
97	118398
98	116828
99	115392
100	113818
101	112352
102	110967
103	109588
104	108287
105	107024
106	105782
107	104551
108	103354
109	102198
110	101069
111	100037

